Measurement of top quark polarization in top-antitop events from proton-proton collisions at sqrt(s) = 7 TeV using the ATLAS detector

This Letter presents measurements of the polarization of the top quark in top-antitop quark pair events, using 4.7 fb^-1 of proton-proton collision data recorded with the ATLAS detector at the Large Hadron Collider at sqrt(s) = 7 TeV. Final states containing one or two isolated leptons (electrons or muons) and jets are considered. Two measurements of alpha_l P, the product of the leptonic spin-analyzing power and the top quark polarization, are performed assuming that the polarization is introduced by either a CP conserving (CPC) or a CP violating (CPV) production process. The measurements obtained, alpha_l P_CPC = -0.035 +/- 0.014 (stat) +/- 0.037 (syst) and alpha_l P_CPV = 0.020 +/- 0.016 (stat) +0.013 -0.017 (syst), are in good agreement with the Standard Model prediction of negligible top quark polarization.

==> Metadata.txt <==
Title: Measurement of top quark polarization in top--antitop events from proton--proton collisions at sqrt(s) = 7 TeV using the ATLAS detector
Comments: 6 pages plus author list (19 pages total), 2 figures, 3 tables, submitted to PRL, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2012-22/
Report-no: CERN-PH-EP-2013-101


This Letter presents measurements of the polarization of the top quark in top--antitop quark pair events, using  4.7 fb^-1 of proton--proton collision data recorded with the ATLAS detector at the Large Hadron Collider at sqrt(s) = 7 TeV.  Final states containing one or two isolated leptons (electrons or muons) and jets are considered.  Two measurements of alpha_l P, the product of the leptonic spin-analyzing power and the top quark polarization, are performed assuming that the polarization is introduced by either a CP conserving (CPC) or a CP violating (CPV) production process.  The measurements obtained, alpha_l P_CPC = -0.035 +/- 0.014 (stat) +/- 0.037 (syst) and alpha_l P_CPV = 0.020 +/- 0.016 (stat) +0.013 -0.017 (syst), are in good agreement with the Standard Model prediction of negligible top quark polarization.

